Physical Conditions and Extension of the Coronal Line Region in IC 5063

We study the ionised and highly ionised gas phases in the Seyfert~2 galaxy IC~5063 by means of VLT/MUSE integral field spectroscopy. Our analysis allowed us to detect a high-ionisation gas outflow traced by the coronal lines [\ion{Fe}{vii}]~$\lambda$6087 and [\ion{Fe}{x}]~$\lambda$6375. Both emissions are found to be extended. The former up to 1.2~kpc and 700~pc NW and SE from the nucleus, respectively. The latter reaches 700~pc NW of the nucleus. This is the first time that [\ion{Fe}{x}] emission is observed at such distances from the central engine in an active galactic nucleus. The [\ion{Fe}{vii}]~$\lambda$6087 emission peaks at the nucleus, with two secondary peaks at the position of the NW and SE radio-lobes. The gas kinematics is complex, with the coronal emission displaying split line profiles along the radio jet and line widths of several hundreds km~s$^{-1}$. Velocity shifts of up to 600~km~s$^{-1}$ in excess of the systemic velocity of the galaxy are found very close to the radio lobes and along the jet propagation. The extended coronal gas is characterised by temperatures reaching 20000~K and electron densities $>10^2$~cm$^{-3}$, with the larger values associated to the regions of larger turbulence, likely due to the passage of the radio jet. This hypothesis is supported by photoionisation models that combine the effects of the central engine and shocks. Our work highlights the strong relationship between extended coronal emission and the radio jet, with the former suitably tracing the latter, which in the case of IC~5063, propagates very close to the galaxy disc.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
